Scenario-Based Verification of Uncertain MDPs

We consider Markov decision processes (MDPs) in which the transition probabilities and rewards belong to an uncertainty set parametrized by a collection of random variables. The probability distributions for these random parameters are unknown. The problem is to compute the probability to satisfy a temporal logic specification within any MDP that corresponds to a sample from these unknown distributions. In general, this problem is undecidable, and we resort to techniques from so-called scenario optimization. Based on a finite number of samples of the uncertain parameters, each of which induces an MDP, the proposed method estimates the probability of satisfying the specification by solving a finite-dimensional convex optimization problem. The number of samples required to obtain a high confidence on this estimate is independent from the number of states and the number of random parameters. Experiments on a large set of benchmarks show that a few thousand samples suffice to obtain high-quality confidence bounds with a high probability.

==> data.dat <==
x int y z
0 9.0 0.5 0.0
30 8.0 1.5 1.0
60 7.0 4.0 3.0
90 5.0 6.0 5.0
150 4.0 7.0 6.5
240 3.0 7.5 7.5
270 1.0 9.0 9.0

==> data2.dat <==
x int y z  
0 9.0 0.5 0.0 
30 7.0 5.0 0.0
60 5.0 6.0 5.0
90 5.0 6.0 9.0
120 2.0 7.0 9.0
150 1.0 9.0 9.0

==> data3.dat <==
x int y z  
0 9.0 0.5 0.0 
30 4.0 3.0 0.0
60 3.0 9.0 0.0
90 1.0 9.0 9.0

==> scatter.dat <==
x y z
0 0 0
0 0 1
0 0 2
0 1 0
0 1 1
0 1 2
0 2 0
0 2 1
0 2 2
1 0 0
1 0 1
1 0 2
1 1 0
1 1 1
1 1 2
1 2 0
1 2 1
1 2 2
2 0 0
2 0 1
2 0 2
2 1 0
2 1 1
2 1 2
2 2 0
2 2 1
2 2 2
2 7 3
2 7 4
2 7 5
2 7 6
2 8 3
2 8 4
2 8 5
2 8 6
2 9 3
2 9 4
2 9 5
2 9 6
3 7 3
3 7 4
3 7 5
3 7 6
3 8 3
3 8 4
3 8 5
3 8 6
3 9 3
3 9 4
3 9 5
3 9 6
6 7 0
6 7 1
6 7 2
6 8 0
6 8 1
6 8 2
6 9 0
6 9 1
6 9 2
7 7 0
7 7 1
7 7 2
7 8 0
7 8 1
7 8 2
7 9 0
7 9 1
7 9 2
8 7 0
8 7 1
8 7 2
8 8 0
8 8 1
8 8 2
8 9 0
8 9 1
8 9 2
5 0 5
5 0 6
5 0 7
5 0 8
5 1 5
5 1 6
5 1 7
5 1 8
5 2 5
5 2 6
5 2 7
5 2 8
5 3 5
5 3 6
5 3 7
5 3 8
6 0 5
6 0 6
6 0 7
6 0 8
6 1 5
6 1 6
6 1 7
6 1 8
6 2 5
6 2 6
6 2 7
6 2 8
6 3 5
6 3 6
6 3 7
6 3 8
7 0 5
7 0 6
7 0 7
7 0 8
7 1 5
7 1 6
7 1 7
7 1 8
7 2 5
7 2 6
7 2 7
7 2 8
7 3 5
7 3 6
7 3 7
7 3 8
8 0 5
8 0 6
8 0 7
8 0 8
8 1 5
8 1 6
8 1 7
8 1 8
8 2 5
8 2 6
8 2 7
8 2 8
8 3 5
8 3 6
8 3 7
8 3 8

==> scatter2.dat <==
x y z
0 8 7
0 8 8
0 9 7
0 9 8
1 8 7
1 8 8
1 9 7
1 9 8

==> scatter22.dat <==
x y z
0 0 0
0 0 1
0 0 2
0 1 0
0 1 1
0 1 2
0 2 0
0 2 1
0 2 2
1 0 0
1 0 1
1 0 2
1 1 0
1 1 1
1 1 2
1 2 0
1 2 1
1 2 2
2 0 0
2 0 1
2 0 2
2 1 0
2 1 1
2 1 2
2 2 0
2 2 1
2 2 2
2 7 3
2 7 4
2 7 5
2 7 6
2 8 3
2 8 4
2 8 5
2 8 6
2 9 3
2 9 4
2 9 5
2 9 6
3 7 3
3 7 4
3 7 5
3 7 6
3 8 3
3 8 4
3 8 5
3 8 6
3 9 3
3 9 4
3 9 5
3 9 6
6 7 0
6 7 1
6 7 2
6 8 0
6 8 1
6 8 2
6 9 0
6 9 1
6 9 2
7 7 0
7 7 1
7 7 2
7 8 0
7 8 1
7 8 2
7 9 0
7 9 1
7 9 2
8 7 0
8 7 1
8 7 2
8 8 0
8 8 1
8 8 2
8 9 0
8 9 1
8 9 2
5 0 5
5 0 6
5 0 7
5 0 8
5 1 5
5 1 6
5 1 7
5 1 8
5 2 5
5 2 6
5 2 7
5 2 8
5 3 5
5 3 6
5 3 7
5 3 8
6 0 5
6 0 6
6 0 7
6 0 8
6 1 5
6 1 6
6 1 7
6 1 8
6 2 5
6 2 6
6 2 7
6 2 8
6 3 5
6 3 6
6 3 7
6 3 8
7 0 5
7 0 6
7 0 7
7 0 8
7 1 5
7 1 6
7 1 7
7 1 8
7 2 5
7 2 6
7 2 7
7 2 8
7 3 5
7 3 6
7 3 7
7 3 8
8 0 5
8 0 6
8 0 7
8 0 8
8 1 5
8 1 6
8 1 7
8 1 8
8 2 5
8 2 6
8 2 7
8 2 8
8 3 5
8 3 6
8 3 7
8 3 8

==> scatter_plot1.dat <==
x y z
6 7 0
6 7 1
6 7 2
6 8 0
6 8 1
6 8 2
6 9 0
6 9 1
6 9 2
7 7 0
7 7 1
7 7 2
7 8 0
7 8 1
7 8 2
7 9 0
7 9 1
7 9 2
8 7 0
8 7 1
8 7 2
8 8 0
8 8 1
8 8 2
8 9 0
8 9 1
8 9 2

==> scatter_plot2.dat <==
x y z
6 7 0
6 7 1
6 7 2
6 8 0
6 8 1
6 8 2
6 9 0
6 9 1
6 9 2
7 7 0
7 7 1
7 7 2
7 8 0
7 8 1
7 8 2
7 9 0
7 9 1
7 9 2
8 7 0
8 7 1
8 7 2
8 8 0
8 8 1
8 8 2
8 9 0
8 9 1
8 9 2

==> scatter_plot3.dat <==
x y z
6 7 0
6 7 1
6 7 2
6 8 0
6 8 1
6 8 2
6 9 0
6 9 1
6 9 2
7 7 0
7 7 1
7 7 2
7 8 0
7 8 1
7 8 2
7 9 0
7 9 1
7 9 2
8 7 0
8 7 1
8 7 2
8 8 0
8 8 1
8 8 2
8 9 0
8 9 1
8 9 2
